Ibn al-\v{S}\=atir, L'ach\`evement de l'enqu\^ete et la correction des fondements / Kit\=ab nih\=aya al-s\=ul f\=i tash\=ih al-'us\=ul. \'Edition, traduction et commentaire math\'ematique par Erwan Pench\`evre

This book is a critical edition of a treatise of astronomy by the Syrian scholar Ibn al-\v{S}\=atir (1304-1375). The Arabic text has been established on the basis of several manuscript copies, and it has been translated into French; a bilingual index is also provided. This treatise is one of the latest and one of the most elaborate medieval work on theoretical astronomy; it is famous today for having provided the first viable lunar model in terms of the distance Moon-Earth. Although demonstrations have been consigned to another manuscript which is now lost, we reconstruct the physical models in our mathematical commentary, and we attempt at a better historical understanding of the nascent concepts of space transformations, solid reference frames, trajectory, etc. Predictions of the models are to be compared to observations and to other contemporary models, as well as theoretical premises; in turn, when records of observations are missing, those have to be recalculated by modern means. Part of our commentary is devoted to the latitudinal movement of the five planets: Ibn al-\v{S}\=atir's work on this problem belongs to a tradition initiated by Ibn al-Haytham three centuries before. Ibn al-\v{S}\=atir addresses a clever criticism to the work of his predecessor Nas\=ir al-D\=in al-T\=us\=i on this problem, thus revealing a better understanding of affine rotations in space. Many other criticisms by Ibn al-\v{S}\=atir, especially to the astronomers working at Mar\=a\.ga during the 13th century, also contribute to a better knowledge of their own work.

==> fig043.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig043.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{fig043.pdf}}%
    \put(0.09216667,0.0885){\makebox(0,0)[rb]{\smash{-2}}}%
    \put(0.09216667,0.16516667){\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.09216667,0.242){\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.09216667,0.31866667){\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.09216667,0.3955){\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.09216667,0.47216667){\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.09216667,0.54883333){\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.09216667,0.62566667){\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.09216667,0.70233333){\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.106,0.0585){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2765,0.0585){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.447,0.0585){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.61733333,0.0585){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.78783333,0.0585){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.95833333,0.0585){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.02933333,0.40283333){\rotatebox{90}{\makebox(0,0)[b]{\smash{equation en degres}}}}%
    \put(0.53216667,0.0135){\makebox(0,0)[b]{\smash{temps solaire moyen en annees depuis le 24/12/1331 a 9 h 43 min GMT}}}%
    \put(0.53216667,0.74733333){\makebox(0,0)[b]{\smash{Saturne}}}%
    \put(0.8465,0.67233333){\makebox(0,0)[rb]{\smash{Almageste}}}%
    \put(0.8465,0.64233333){\makebox(0,0)[rb]{\smash{Ibn al-Shatir}}}%
    \put(0.8465,0.61233333){\makebox(0,0)[rb]{\smash{IMCCE}}}%
  \end{picture}%
\endgroup%


==> fig045.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig045.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8)%
    \put(0,0){\includegraphics[width=\unitlength]{fig045.pdf}}%
    \put(0.09216667,0.0885){\makebox(0,0)[rb]{\smash{52}}}%
    \put(0.09216667,0.15666667){\makebox(0,0)[rb]{\smash{54}}}%
    \put(0.09216667,0.22483333){\makebox(0,0)[rb]{\smash{56}}}%
    \put(0.09216667,0.29316667){\makebox(0,0)[rb]{\smash{58}}}%
    \put(0.09216667,0.36133333){\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.09216667,0.4295){\makebox(0,0)[rb]{\smash{62}}}%
    \put(0.09216667,0.49766667){\makebox(0,0)[rb]{\smash{64}}}%
    \put(0.09216667,0.566){\makebox(0,0)[rb]{\smash{66}}}%
    \put(0.09216667,0.63416667){\makebox(0,0)[rb]{\smash{68}}}%
    \put(0.09216667,0.70233333){\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.106,0.0585){\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2765,0.0585){\makebox(0,0)[b]{\smash{1}}}%
    \put(0.447,0.0585){\makebox(0,0)[b]{\smash{2}}}%
    \put(0.61733333,0.0585){\makebox(0,0)[b]{\smash{3}}}%
    \put(0.78783333,0.0585){\makebox(0,0)[b]{\smash{4}}}%
    \put(0.95833333,0.0585){\makebox(0,0)[b]{\smash{5}}}%
    \put(0.02933333,0.40283333){\rotatebox{90}{\makebox(0,0)[b]{\smash{distance Terre-Saturne}}}}%
    \put(0.53216667,0.0135){\makebox(0,0)[b]{\smash{temps solaire moyen en annees depuis le 24/12/1331 a 9 h 43 min GMT}}}%
    \put(0.53216667,0.74733333){\makebox(0,0)[b]{\smash{Saturne}}}%
    \put(0.8465,0.67233333){\makebox(0,0)[rb]{\smash{Almageste}}}%
    \put(0.8465,0.64233333){\makebox(0,0)[rb]{\smash{Ibn al-Shatir}}}%
    \put(0.8465,0.61233333){\makebox(0,0)[rb]{\smash{IMCCE}}}%
  \end{picture}%
\endgroup%


==> lat_inf.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lat_inf.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{460.13066406bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.69049174)%
    \put(0,0){\includegraphics[width=\unitlength]{lat_inf.pdf}}%
    \put(0.42392388,0.00300186){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{j}}}}%
    \put(0.8346105,0.48811712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{z}}}}%
    \put(0.93429176,0.44159923){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{s}}}}%
    \put(0.42126573,0.68083415){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{b}}}}%
    \put(0.17671449,0.61172184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{d}}}}%
    \put(0.12620932,0.60640551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{h}}}}%
    \put(0.08367868,0.58115294){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{w}}}}%
    \put(0.21791603,0.38179049){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{.t}}}}%
  \end{picture}%
\endgroup%


==> lat_inf_profil.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lat_inf_profil.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{131.625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.52251482)%
    \put(0,0){\includegraphics[width=\unitlength]{lat_inf_profil.pdf}}%
    \put(0.27500408,0.57088712){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{b}}}}%
    \put(0.52365693,0.28846655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{`}}}}%
    \put(0.39472601,0.25469881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{.s}}}}%
    \put(0.27500408,0.88093598){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{q}}}}%
    \put(0.20132916,0.86251716){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{k}}}}%
    \put(0.3210509,1.48875414){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{A}}}}%
    \put(0.37630691,0.8686568){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{lA}}}}%
    \put(0.62189021,0.85637761){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{j}}}}%
    \put(0.70477468,0.89935462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{z}}}}%
    \put(0.49602883,1.47340523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{d}}}}%
    \put(0.41621428,1.44577713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{.t}}}}%
    \put(0.58198284,1.17870547){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{h}}}}%
    \put(0.50216847,0.92084307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{s}}}}%
  \end{picture}%
\endgroup%


==> lune.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lune.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{lune.pdf}}%
    \put(0.41454449,0.50281993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{العالم}}}}%
    \put(0.3963209,0.64856558){\color[rgb]{0,0,0}\rotatebox{15.00000022}{\makebox(0,0)[lb]{\smash{\textarab[utf]{مقعر المائل}}}}}%
    \put(0.44880952,0.83392858){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{الاجتماع}}}}%
    \put(0.5101033,0.82600407){\color[rgb]{0,0,0}\rotatebox{-59.99999989}{\makebox(0,0)[lb]{\smash{\textarab[utf]{فلك المدير}}}}}%
    \put(0.39824311,0.70700076){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{فلك التدوير}}}}}%
    \put(0.57281718,0.73556269){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{منطقة المائل}}}}}%
    \put(0.51547619,0.50416667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{مركز}}}}%
    \put(0.47545178,0.90483356){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{الممثل وسطحه مائل عن المائل}}}}}%
    \put(0.74164621,0.72483371){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{عند برج ونصف}}}}}%
    \put(0.83333335,0.49761907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في التربيع}}}}%
    \put(0.07261903,0.5){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في التربيع}}}}%
    \put(0.49761903,0.15238093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{الاستقبال}}}}%
    \put(0.13016109,0.83420348){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{عند برج ونصف}}}}}%
    \put(0.7491682,0.27417333){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{عند سبع بروج ونصف}}}}}%
    \put(0.11515753,0.10205564){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{عند اربع بروج ونصف}}}}}%
    \put(0.32939625,0.75910625){\color[rgb]{0,0,0}\rotatebox{30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{محدب المائل}}}}}%
    \put(0.30489828,0.73549801){\color[rgb]{0,0,0}\rotatebox{-74.99999978}{\makebox(0,0)[lb]{\smash{\textarab[utf]{تعديل الخاصة}}}}}%
  \end{picture}%
\endgroup%


==> lune_latitude_persp.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lune_latitude_persp.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1569.15bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23574809)%
    \put(0,0){\includegraphics[width=\unitlength]{lune_latitude_persp.pdf}}%
    \put(0.80334439,0.03867113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{parécliptique}}}%
    \put(0.7960611,0.0000697){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{orbe incliné}}}%
    \put(0.85533566,0.02882213){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{n{\oe}ud}}}%
    \put(0.89087109,0.03577473){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{point vernal}}}%
    \put(0.91121384,0.11431317){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Lune}}}%
  \end{picture}%
\endgroup%


==> lune_orbes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lune_orbes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{lune_orbes.pdf}}%
    \put(0.44761906,0.83452382){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في الاجتماعات}}}}%
    \put(0.83095229,0.49642855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في التربيعات}}}}%
    \put(0.47633488,0.15040855){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في المقابلات}}}}%
    \put(0.04178632,0.49727033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{في التربيعات}}}}%
    \put(0.51309523,0.48690478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{مركز}}}}%
    \put(0.43690474,0.48690478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{العالم}}}}%
    \put(0.43558871,0.7209831){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{فلك التدوير}}}}}%
    \put(0.458436,0.78080642){\color[rgb]{0,0,0}\rotatebox{-30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{المدير}}}}}%
    \put(0.54990743,0.81233856){\color[rgb]{0,0,0}\rotatebox{-15.00000022}{\makebox(0,0)[lb]{\smash{\textarab[utf]{محدب المائل}}}}}%
    \put(0.15006876,0.84185211){\color[rgb]{0,0,0}\rotatebox{-45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{عند ثمن الدور}}}}}%
    \put(0.39673351,0.60866545){\color[rgb]{0,0,0}\rotatebox{30.00000011}{\makebox(0,0)[lb]{\smash{\textarab[utf]{مقعر المائل}}}}}%
    \put(0.27207276,0.74675741){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{الفلك الممثل بفلك البروج}}}}}%
    \put(0.09478381,0.5742735){\color[rgb]{0,0,0}\rotatebox{45}{\makebox(0,0)[lb]{\smash{\textarab[utf]{وسطحه مائل عن المائل}}}}}%
  \end{picture}%
\endgroup%


==> mercure_orbes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mercure_orbes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88974609bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{mercure_orbes.pdf}}%
    \put(0.4502548,0.48185934){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{markaz al-burUj}}}}%
    \put(0.17982443,0.71464086){\color[rgb]{0,0,0}\rotatebox{40.86703015}{\makebox(0,0)[lb]{\smash{\textarab{m.hdb al-mum_t_tl}}}}}%
    \put(0.22512546,0.70510926){\color[rgb]{0,0,0}\rotatebox{39.99297575}{\makebox(0,0)[lb]{\smash{\textarab{m.hdb al-mA'il}}}}}%
    \put(0.81077974,0.50359232){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{`.tArd}}}}%
    \put(0.48091665,0.83110751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{al-.hAf.z}}}}%
    \put(0.44594084,0.82869176){\color[rgb]{0,0,0}\rotatebox{-59.99999989}{\makebox(0,0)[lb]{\smash{\textarab{al-^sAml}}}}}%
    \put(0.49911198,0.78180413){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{`.tArd}}}}%
    \put(0.32994698,0.7204858){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{\textarab{al-.hAml}}}}}%
    \put(0.5850662,0.7739363){\color[rgb]{0,0,0}\rotatebox{-120.00000011}{\makebox(0,0)[lb]{\smash{\textarab{flk al-tdwIr}}}}}%
    \put(0.38269708,0.51598677){\color[rgb]{0,0,0}\rotatebox{30.00000011}{\makebox(0,0)[lb]{\smash{\textarab{mq`r al-mA'il}}}}}%
    \put(0.42926555,0.46426696){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{wa-hwa mrkz al-`Alam}}}}%
    \put(0.12698891,0.5077009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{`.tArd}}}}%
    \put(0.47680802,0.35039966){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{`.tArd}}}}%
    \put(0.47680802,0.43726749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{al-.ha.dI.d}}}}%
  \end{picture}%
\endgroup%


==> sapin.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sapin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{107.74332521bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,4.92707498)%
    \put(0,0){\includegraphics[width=\unitlength]{sapin.pdf}}%
    \put(0.3268811,4.8739181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ن}}}}%
    \put(0.48555526,2.77645995){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ه}}}}%
    \put(0.2829849,2.71835789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ر}}}}%
    \put(0.55665782,1.84365837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ك}}}}%
    \put(0.14995385,2.77076343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{د}}}}%
    \put(0.35533465,1.87754041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ي}}}}%
    \put(0.43314886,3.67760967){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{م}}}}%
    \put(0.26685984,3.61381157){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ل}}}}%
    \put(0.3827584,2.72177555){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{س}}}}%
    \put(0.45850149,1.88157532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ط}}}}%
    \put(0.1675599,1.87687596){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ح}}}}%
    \put(-0.00008267,0.01452543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ا}}}}%
    \put(0.29507875,0.01604756){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ج}}}}%
    \put(0.61455509,0.01376895){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{ب}}}}%
  \end{picture}%
\endgroup%


==> saturne_orbes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'saturne_orbes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88974609bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{saturne_orbes.pdf}}%
    \put(0.44103428,0.34564737){\color[rgb]{0,0,0}\rotatebox{27.23067912}{\makebox(0,0)[lb]{\smash{\textarab{al-mdIr}}}}}%
    \put(0.46638944,0.32532747){\color[rgb]{0,0,0}\rotatebox{-44.79130991}{\makebox(0,0)[lb]{\smash{\textarab{flk al-tdwIr}}}}}%
    \put(0.46072164,0.33019341){\color[rgb]{0,0,0}\rotatebox{36.2908877}{\makebox(0,0)[lb]{\smash{\textarab{z.hl}}}}}%
    \put(0.6175995,0.50236313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{al-ws.t}}}}%
    \put(0.44790701,0.47833769){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{markaz al-burUj}}}}%
    \put(0.47104939,0.83754793){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{al-'awj}}}}%
    \put(0.28863897,0.76578936){\color[rgb]{0,0,0}\rotatebox{31.95125322}{\makebox(0,0)[lb]{\smash{\textarab{al-flk al-mum_t_tl}}}}}%
    \put(0.27911969,0.70606682){\color[rgb]{0,0,0}\rotatebox{35.70263507}{\makebox(0,0)[lb]{\smash{\textarab{al-flk al-mA'il}}}}}%
    \put(0.05613215,0.58771121){\color[rgb]{0,0,0}\rotatebox{-12.77600245}{\makebox(0,0)[lb]{\smash{\textarab{al-_drwaT al-mr'iyyaT} }}}}%
    \put(0.04168133,0.53360321){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{al-_drwaT al-ws.t_A}}}}%
    \put(0.03758151,0.49675082){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{ws.t al-kwkb}}}}%
    \put(0.83227197,0.49343056){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{ws.t al-kwkb}}}}%
    \put(0.40243009,0.5696455){\color[rgb]{0,0,0}\rotatebox{37.31488521}{\makebox(0,0)[lb]{\smash{\textarab{mq`r al-mA'il}}}}}%
    \put(0.38512399,0.31569478){\color[rgb]{0,0,0}\rotatebox{56.34299479}{\makebox(0,0)[lb]{\smash{\textarab{flk al-.hAmil}}}}}%
    \put(0.46948059,0.76157178){\color[rgb]{0,0,0}\rotatebox{31.29906995}{\makebox(0,0)[lb]{\smash{\textarab{z.hl}}}}}%
    \put(0.45750114,0.75122585){\color[rgb]{0,0,0}\rotatebox{-32.49284013}{\makebox(0,0)[lb]{\smash{\textarab{flk al-tdwIr}}}}}%
    \put(0.43588821,0.77464939){\color[rgb]{0,0,0}\rotatebox{29.398155}{\makebox(0,0)[lb]{\smash{\textarab{al-flk al-mdIr}}}}}%
    \put(0.37309228,0.66088422){\color[rgb]{0,0,0}\rotatebox{74.99013327}{\makebox(0,0)[lb]{\smash{\textarab{al-flk al-.hAmil}}}}}%
    \put(0.20532679,0.5024902){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab{zAwyaT t`dIl al-markaz wa-al-_hA.s.saT}}}}%
    \put(0.55099831,0.51183796){\color[rgb]{0,0,0}\rotatebox{14.84595007}{\makebox(0,0)[lb]{\smash{\textarab{al-mrkz al-m`ddl}}}}}%
    \put(0.6004618,0.473735){\color[rgb]{0,0,0}\rotatebox{-4.69824725}{\makebox(0,0)[lb]{\smash{\textarab{al-mArr limqwm al-kwkb}}}}}%
  \end{picture}%
\endgroup%


==> soleil_orbes.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'soleil_orbes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480.1bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{soleil_orbes.pdf}}%
    \put(0.35215843,0.54725943){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{\textarab[utf]{مقعر الشامل}}}}}%
    \put(0.82977474,0.49684524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{وسط الشمس}}}}%
    \put(0.03872766,0.49481337){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{وسط الشمس}}}}%
    \put(0.73131559,0.52833371){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{الشمس}}}}%
    \put(0.43253079,0.35124523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{جرم الشمس}}}}%
    \put(0.53946873,0.79214937){\color[rgb]{0,0,0}\rotatebox{-123.87356031}{\makebox(0,0)[lb]{\smash{\textarab[utf]{الفلك المدير}}}}}%
    \put(0.05707413,0.56249146){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{مقوم الشمس}}}}%
    \put(0.82304183,0.56164986){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{مقوم الشمس}}}}%
    \put(0.60638109,0.7300403){\color[rgb]{0,0,0}\rotatebox{-117.64843093}{\makebox(0,0)[lb]{\smash{\textarab[utf]{الفلك الحامل}}}}}%
    \put(0.20768515,0.59173845){\color[rgb]{0,0,0}\rotatebox{59.99999989}{\makebox(0,0)[lb]{\smash{\textarab[utf]{محدب الفلك الشامل}}}}}%
    \put(0.17418188,0.61619639){\color[rgb]{0,0,0}\rotatebox{75.00000215}{\makebox(0,0)[lb]{\smash{\textarab[utf]{الفلك الممثل}}}}}%
    \put(0.47187343,0.38565528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{الحضيض}}}}%
    \put(0.48615614,0.8403225){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{الأوج}}}}%
    \put(0.45402,0.48206377){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textarab[utf]{مركز البروج}}}}%
  \end{picture}%
\endgroup%

